The Connection Between the Growth of Massive Black Holes and Their Dynamical Histories

Massive black holes (MBHs) grow through both gas accretion and mergers and it remains unclear how variations to MBH growth and dynamical histories contribute to the spread in empirical scaling relations between MBHs and their host galaxies. We examine the ex- and in-situ growth of MBHs within large-scale cosmological simulations and compare the evolution of an outlier population of under-grown MBHs to the general population. We use the Romulus25 uniform volume cosmological simulation and the RomulusC cluster zoom-in simulation to examine the growth and merger histories of MBHs. We identify central MBHs that are undergrown relative to other MBHs in similar mass galaxies and investigate their accretion, merger, and orbital histories within the simulations. The contribution of ex-situ growth increases with MBH mass, with mergers becoming increasingly important in the most massive galaxies. We find no difference between cluster and field environments in terms of the importance of ex-situ growth, which is generally very low. Under-grown MBHs have experienced fewer mergers and have had complex dynamical histories, spending significant time 'drifting' within the galaxy or 'competing' with another MBH. Other under-grown MBHs have experienced a 'late entrance' into a galaxy which until then had no central MBH. Our results demonstrate that MBH assembly is dominated by in-situ growth, which in turn is impacted by the dynamical histories of MBHs within assembling galaxies. Prolonged off-centre evolution can suppress accretion and contribute to the formation of under-grown central MBHs at $z=0$.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
